Block Krylov subspaces and orthogonal matrix polynomials: a structural correspondence with applications to unitary matrices

We study the connection between block Krylov subspaces and matrix orthogonal functions. Under a no-deflation assumption, we show that polynomial block Krylov subspaces are isometrically isomorphic to spaces of matrix polynomials of bounded degree, providing a unified framework for the analysis and construction of orthonormal bases and recurrence relations. The same correspondence holds for rational block Krylov subspaces and matrix-valued rational functions, and in the extended Krylov setting this leads naturally to Laurent matrix polynomials. When the matrix $A$ is normal, we prove that the induced inner product admits a representation in terms of a discrete spectral matrix measure, extending a classical result for Hermitian matrices. In the unitary case, where the measure is supported on the unit circle, this connection allows us to transfer the Szeg\H{o} recurrence for orthogonal matrix polynomials and the CMV framework for Laurent matrix polynomials to the block Krylov setting, yielding efficient procedures for the orthogonalization of polynomial and extended block Krylov subspaces.

==> efficient_orthogonalization_partial.dat <==
m time_arnoldi time_isometric time_laurent_gs time_cmv orth_arnoldi orth_isometric orth_laurent_gs orth_cmv proj_arnoldi proj_isometric proj_laurent_gs proj_cmv
10 8.0601840000000002e-01 7.0687250000000001e-01 8.9330630000000000e-01 5.7266159999999999e-01 4.4442117234622583e-14 7.0237840082328285e-14 4.3347907244111149e-14 6.4308174584155634e-14 9.4964719103295197e-15 5.3426669242658486e-14 nan 4.3974155594929610e-14
20 2.7885779999999998e+00 1.3989384000000000e+00 2.9291763000000000e+00 1.0643651000000001e+00 4.5535935717366877e-14 1.3109265624685361e-13 4.4424529977096591e-14 1.0328749984681105e-13 1.4173323708200475e-14 1.2232622131917495e-13 nan 9.1835232551483827e-14
30 5.8981792000000004e+00 2.1552772999999998e+00 6.0497727000000001e+00 1.5491986000000000e+00 4.6625747550361389e-14 1.8842606554710036e-13 4.5576629568263805e-14 1.5052637080242399e-13 1.6578157837261123e-14 1.8247742753458146e-13 nan 1.4308429046308448e-13
40 1.0194401100000000e+01 2.8769855999999998e+00 1.0366160700000000e+01 2.1256290000000000e+00 4.8006553677050592e-14 2.3521972443401371e-13 4.6905856457308820e-14 1.9802579930646317e-13 2.0123587842374368e-14 2.3042399555571905e-13 nan 1.9225759946818306e-13
50 1.5703474600000000e+01 3.6834682999999999e+00 1.5767842999999999e+01 2.7319767000000001e+00 4.9214572731094214e-14 2.8387349081810732e-13 4.8083659988814658e-14 2.4135865210334841e-13 2.2490687138609194e-14 2.7957956013383280e-13 nan 2.3664590756809713e-13
60 2.2370961800000000e+01 4.3014067999999996e+00 2.2460652100000001e+01 3.2138106999999998e+00 5.0486018356165188e-14 3.3409561927413156e-13 4.9290502302444609e-14 2.8515290827243278e-13 2.5684060252388024e-14 3.3030690841833494e-13 nan 2.8119212853875707e-13
70 3.0225315899999998e+01 4.9932553999999998e+00 3.0320592099999999e+01 3.8120517000000000e+00 5.1928237832496968e-14 3.8108424150708180e-13 5.0640447289367819e-14 3.3334357260597509e-13 2.8117302047565259e-14 3.7778077854989823e-13 nan 3.3007111960250844e-13
80 3.9252937400000000e+01 5.7024105000000000e+00 3.9368807799999999e+01 4.3071126000000000e+00 5.3140881414003045e-14 4.3540361826447256e-13 5.2293075164160609e-14 3.8066692545123725e-13 3.0245474688052419e-14 4.3256460676262591e-13 nan 3.7759449416663637e-13
90 4.9401450799999999e+01 6.5466980000000001e+00 4.9660439599999997e+01 4.9100001000000004e+00 5.4642037947978328e-14 4.9990510580968853e-13 5.3607820845623688e-14 4.2930893398036902e-13 3.2782682318733799e-14 4.9769743192174843e-13 nan 4.2641277075381477e-13
100 6.0844397999999998e+01 7.1807078000000004e+00 6.0890688800000000e+01 5.4936400000000001e+00 5.6211053262956667e-14 5.6886218466031825e-13 5.5044301709751454e-14 4.7801517553108434e-13 3.4917133805563782e-14 5.6665108374894750e-13 nan 4.7538650640282986e-13
120 9.0757165999999998e+01 1.0888285099999999e+01 8.7690229299999999e+01 6.5201048000000004e+00 5.9402043102733844e-14 7.1827875325322848e-13 5.8210631097347132e-14 5.7863606885264269e-13 3.9548980546708729e-14 7.1599820466355175e-13 nan 5.7675902971158795e-13
140 1.1957688940000000e+02 1.2986907100000000e+01 1.1821641730000000e+02 7.6668345000000002e+00 6.2487267200588257e-14 8.6894984582736501e-13 6.1100945441566999e-14 6.7844039196998862e-13 4.3904984578277206e-14 8.6737833453751659e-13 nan 6.7674762625158501e-13
160 1.5599590130000001e+02 1.5149534200000000e+01 1.5419866420000000e+02 8.7859131000000001e+00 6.5849289980583855e-14 9.9642007034309670e-13 6.4429110630041577e-14 7.7402072149198587e-13 4.8543318030323709e-14 9.9470174646838145e-13 nan 7.7237611198124150e-13
180 1.9740098029999999e+02 1.7281345399999999e+01 1.9691448639999999e+02 9.9053570000000004e+00 6.9392314687370171e-14 1.1033046112435952e-12 6.7740586092721732e-14 8.6769773227940227e-13 5.2871560537471094e-14 1.1017569027701216e-12 nan 8.6632140452173262e-13
200 2.4053728899999999e+02 1.9881606500000000e+01 2.4313305460000001e+02 1.0892604199999999e+01 7.2818812365416311e-14 1.1893521633563355e-12 7.1156186503861466e-14 9.5372698663021827e-13 5.7309536879147190e-14 1.1879268717741915e-12 nan 9.5260697817300141e-13


==> repeated_eigenvalue_ritz_distances_isometric_complex.dat <==
m s1_closest1 s1_closest2 s1_closest3 s1_closest4 s4_closest1 s4_closest2 s4_closest3 s4_closest4
1 6.4301651511893698e-01 nan nan nan 6.0089689289937698e-01 6.3745509761045238e-01 6.8652658359836827e-01 7.3098106706737287e-01
2 3.4019998485464115e-01 1.3954810909973339e+00 nan nan 2.9865715761264883e-01 3.2354403161977635e-01 3.6404126696019201e-01 4.0892405845796198e-01
3 1.9972614471709660e-01 1.3533734116321072e+00 1.3797619245562205e+00 nan 1.8325208011101640e-01 1.8811514177407909e-01 1.9998302943518914e-01 2.5533558531265421e-01
4 1.1558840976469983e-01 1.1921038747080794e+00 1.2755022889545660e+00 1.6258298053212059e+00 1.0475185211560430e-01 1.0997591510099668e-01 1.3663879408390292e-01 1.5476938017000200e-01
5 8.3084025031145536e-02 1.0917155577092490e+00 1.1543143720081628e+00 1.4934077953571832e+00 6.8188986761018380e-02 7.4884893569487285e-02 1.0053908616398803e-01 1.2951237653246511e-01
6 6.3322700011376035e-02 9.7092755092244964e-01 1.0088642233614167e+00 1.3998633202051791e+00 4.6572012555582049e-02 6.1325301053058383e-02 6.4658897200277163e-02 8.7019769105944833e-02
7 4.1457254226174307e-02 8.2162144366608902e-01 8.9232143035183142e-01 1.3177820936512175e+00 3.0719061464095091e-02 3.9274551080682112e-02 4.2430784340405529e-02 5.7938450699030537e-02
8 2.9773972799844471e-02 7.3218846737270482e-01 8.3826001161391250e-01 1.2772623627696877e+00 2.1896260812844789e-02 2.7486853144696666e-02 3.1314927320344167e-02 4.1910892959744671e-02
9 1.9564961526632250e-02 6.7016986091932229e-01 7.6748206410110753e-01 1.2218925656589639e+00 1.4846985165794488e-02 1.9217719228964279e-02 1.9631219882183956e-02 2.8709588395169100e-02
10 1.3352910722245117e-02 6.3521982006985134e-01 7.0940102284557438e-01 1.1518227379137431e+00 1.0445423964001452e-02 1.3079795883319674e-02 1.4598774862563033e-02 2.1024097370491403e-02
11 9.2291270782278879e-03 5.9901870638132015e-01 6.7277407365548780e-01 1.0853470341113509e+00 7.2894071026192060e-03 9.1800048182310370e-03 1.0564796347865849e-02 1.5928308500423753e-02
12 6.9706434533123940e-03 5.7990361716160677e-01 6.3935308067728014e-01 1.0234657609199307e+00 6.0190563881180568e-03 6.6594220126759999e-03 7.0690428812220036e-03 1.1157396348742509e-02
13 4.6565533230948824e-03 5.4743362163400622e-01 6.0781585089324230e-01 9.1498441711452427e-01 3.6841086922893896e-03 4.3177058304811030e-03 5.1178797510779478e-03 7.5571869828069405e-03
14 3.6422307928815011e-03 5.2882849519802400e-01 5.9114398186898065e-01 8.5862068576054851e-01 2.6598588305576589e-03 3.3646581642641587e-03 3.8379115696113146e-03 5.8840011584948143e-03
15 2.6109003956530548e-03 5.0170140443768596e-01 5.7149979263519679e-01 7.8476688091657631e-01 1.8524789924923778e-03 2.3081799383752478e-03 2.7776992831389418e-03 4.4293193425128793e-03
16 2.0445985854736248e-03 4.8363219639809818e-01 5.5700740158156725e-01 7.4916156203948614e-01 1.5176446390870874e-03 1.7643310449799599e-03 1.9796294397236972e-03 3.3612821490131145e-03
17 1.5356856328729769e-03 4.6316269637827068e-01 5.3990938147706147e-01 7.1253893399862722e-01 1.0866973860039564e-03 1.2744596476811972e-03 1.4853378326592462e-03 2.3384252597073601e-03
18 1.0372047630060415e-03 4.4108569203484704e-01 5.1712059323489989e-01 6.8152502774502643e-01 7.4737889380072976e-04 9.2637552753342862e-04 9.8641072096994397e-04 1.5082324231357343e-03
19 6.9076731039749255e-04 4.2817535061156931e-01 4.9455604777003487e-01 6.6631162722070658e-01 5.0679203711051230e-04 6.1957418923754156e-04 6.3597075333744605e-04 1.0913704594282573e-03
20 4.6929025106912136e-04 4.1957033251585246e-01 4.7592099449385150e-01 6.5427115753312004e-01 3.3656947684088432e-04 4.2275026028696500e-04 4.5091464966816720e-04 7.0358340987333539e-04

